Multigrid methods for total variation

Based on a nonsmooth coherence condition, we construct and prove the convergence of a forward-backward splitting method that alternates between steps on a fine and a coarse grid. Our focus is a total variation regularised inverse imaging problems, specifically, their dual problems, for which we develop in detail the relevant coarse-grid problems. We demonstrate the performance of our method on total variation denoising and magnetic resonance imaging.

==> fb_mri_final_noise50_21m.txt <==
iter	cputime	relative	residual
0	0.0	1.0	280216.82061801257
1	3.1e-5	0.9671808743433798	279990.6890344644
2	6.2e-5	0.9405375846608905	279807.110430029
3	7.8e-5	0.9179601258092118	279651.5463672919
4	7.8e-5	0.8982334046202902	279515.6245652507
5	0.000109	0.8805859864193039	279394.0296554692
6	0.000141	0.8645008531327947	279283.1992604209
7	0.000187	0.8496191228796148	279180.6605985657
8	0.000187	0.8356850173660756	279084.65129660955
9	0.000219	0.8225122168411736	278993.88756714197
10	0.000235	0.8099623926895605	278907.4162930944
20	0.000422	0.7039964477695506	278177.2857229613
30	0.000594	0.6160990881453208	277571.65200408985
40	0.000844	0.5396177661010538	277044.67750005587
50	0.001032	0.476063285290717	276606.7720074602
60	0.001235	0.4259803775355353	276261.68885814445
70	0.001438	0.38585456574430094	275985.212468845
80	0.001673	0.3523959693963539	275754.6747801015
90	0.001829	0.3236773218270072	275556.7964660914
100	0.001985	0.2984078808841411	275382.68400631496
200	0.004235	0.14796529871579087	274346.0988244078
300	0.006954	0.09927650172667794	274010.62142993364
400	0.009579	0.07658186153924076	273854.24995991535
500	0.011828	0.06241530710899898	273756.6390296228
600	0.01414	0.05245015513917355	273687.97676180943
700	0.016171	0.04496158360802122	273636.3787224049
800	0.018344	0.03909062962192376	273595.9264527221
900	0.020718	0.03432794071092559	273563.11039306654
1000	0.023234	0.030371935355466676	273535.8525750212
2000	0.046733	0.01087429200714618	273401.5091738001
3000	0.069281	0.004821899106577719	273359.80674683175
4000	0.092031	0.002424898502784716	273343.29084241757
5000	0.115907	0.001389735834090613	273336.1583253618
6000	0.142469	0.0009278187205199009	273332.97560655774


==> fb_simple_final_rel.txt <==
iter	cputime	relative	residual
0	0.0	1.0	1.7244361038893317e6
1	0.000312	0.36353919480116487	1.2417348958405345e6
2	0.000452	0.21430549031187326	1.1285538659166668e6
3	0.000546	0.15566258962873664	1.084078230069158e6
4	0.000655	0.12593272692436872	1.061530666220289e6
5	0.000733	0.10813645864103144	1.0480337153806473e6
6	0.000905	0.09621731598980775	1.0389940628055697e6
7	0.00103	0.08759679698688455	1.0324561347780635e6
8	0.001093	0.08101552889254476	1.0274648045442428e6
9	0.00128	0.07578841869345736	1.0235004875162438e6
10	0.001373	0.07151023498785311	1.0202558502564448e6
11	0.001513	0.06792522384731252	1.0175369252350262e6
12	0.001638	0.06486352853725044	1.0152148906136128e6
13	0.001747	0.06220764823710999	1.0132006320468024e6
14	0.001857	0.059873553852486515	1.011430420637153e6
15	0.001936	0.05779946238274262	1.0098573992509636e6
16	0.002061	0.05593886340098068	1.0084462936984225e6
17	0.002171	0.05425602185785629	1.0071700019940699e6
18	0.00239	0.05272299992432869	1.0060073356786667e6
19	0.002531	0.051317619265987074	1.0049414743781614e6
20	0.002703	0.05002205351775392	1.0039588983158641e6
40	0.005281	0.03517998157947624	992702.4533061583
60	0.007343	0.027986407898855484	987246.7415365406
80	0.009483	0.023328067905932292	983713.788173633
100	0.012076	0.019983267104035907	981177.0421956092
120	0.014545	0.017453752726249785	979258.6213974067
140	0.017123	0.015473944757890032	977757.1060012884
160	0.019826	0.013882205903128107	976549.9079117662
180	0.022294	0.012574910700578062	975558.4360593084
200	0.024997	0.011481915946702404	974729.4928097363
220	0.027904	0.010554651714506822	974026.2420181633
240	0.030498	0.009757899372959766	973421.9733583512
260	0.033294	0.009065640357325402	972896.9539692546
280	0.036028	0.008458599815975115	972436.5655207423
300	0.038434	0.007922076781625854	972029.6585836443
320	0.040918	0.007444285347497212	971667.2945534238
340	0.043465	0.007016133255233228	971342.57772801
360	0.046105	0.006630134574554513	971049.8306681017
380	0.048573	0.006280285437953998	970784.4999525376
400	0.05137	0.0059617738147633124	970542.9360666928
800	0.102387	0.0027723473554276496	968124.0282685556
1200	0.143121	0.001673107551875227	967290.3486817281
1600	0.186105	0.00113797115381728	966884.4933899278
2000	0.231761	0.0008317440534161728	966652.2462663131


==> fbmg_mri_final_noise50_21m.txt <==
iter	cputime	relative	residual
0	0.0	1.0	280216.82061801257
2.50562071400986	7.9e-5	0.35508735227783284	275773.2190484434
3.50562071400986	0.000188	0.1929065096161107	274655.75445916754
4.50562071400986	0.000517	0.1659982259726066	274470.3499832978
5.50562071400986	0.000642	0.13280239725791357	274241.6228260607
6.50562071400986	0.000782	0.11795936214073202	274139.3507828982
7.50562071400986	0.000907	0.10600783329504884	274057.00190584484
8.50562071400986	0.000985	0.09885570530425883	274007.7220424744
9.50562071400986	0.001062	0.08344969139803943	273901.570941521
10.50562071400986	0.001187	0.07910935808903201	273871.66501244286
11.50562071400986	0.001328	0.07333721673517166	273831.89358530403
21.50562071400986	0.002438	0.040760765304824996	273607.4340849079
31.50562071400986	0.003672	0.019006049969011726	273457.5389207284
41.50562071400986	0.004531	0.010703684501797133	273400.3336475002
51.50562071400986	0.005343	0.008427340090911745	273384.64909295965
61.50562071400986	0.006281	0.00662384287085222	273372.22256805573
71.50562071400986	0.007187	0.005716458135667626	273365.9704713606
81.50562071400986	0.008093	0.0050689869024756005	273361.50924052845
91.50562071400986	0.008922	0.0045839185688570355	273358.1670043105
101.50562071400986	0.00986	0.004180068149359532	273355.3843788429
201.50562071400986	0.018939	0.0021521811237511985	273341.4117547957
301.50562071400986	0.027876	0.0014300597047040057	273336.4361664235
401.50562071400986	0.036533	0.00105403465728737	273333.84526438924
501.50562071400986	0.046784	0.000825974735867676	273332.2738772745


==> fbmg_simple_final_rel.txt <==
iter	cputime	relative	residual
0	0.0	1.0	1.7244361038893317e6
2.5020000000000002	0.001172	0.24370304129880507	1.1508493996858436e6
3.5020000000000002	0.002202	0.09054295502727282	1.0346905442398587e6
4.502000000000001	0.002781	0.04304665823697532	998668.6562441661
5.502000000000001	0.003531	0.024450314996131036	984564.9168240437
6.502000000000001	0.004281	0.016777111534276343	978745.4467948023
7.502000000000001	0.005031	0.014056526112390513	976682.1149147913
8.502	0.005796	0.012002228005547748	975124.1051052861
9.502	0.006608	0.010914062687129132	974298.824570386
10.502	0.007404	0.009840802124148054	973484.8480205806
11.502	0.008138	0.009250256319287912	973036.9694221097
12.502	0.009184	0.008446231958010912	972427.1855558937
13.502	0.010012	0.008095291520407959	972161.027181646
14.502	0.01084	0.0071660775408452304	971456.2976730777
15.502	0.011591	0.006924233232452006	971272.8794030639
16.502	0.012341	0.006053430315482398	970612.4497009359
17.502	0.013044	0.005746844306968392	970379.9303761452
18.502	0.013669	0.0055569220690084315	970235.8905657597
19.502	0.014294	0.0053742297856979515	970097.3340590042
20.502	0.015028	0.005220825597755453	969980.9900732713
21.502	0.015747	0.005061874196975302	969860.4389999752
41.502	0.031654	0.003155561176280119	968414.6632499332
61.502	0.048107	0.00224078304797493	967720.8821026533
81.502	0.065091	0.0017809213787147089	967372.1162690402
101.502	0.081887	0.0014792631659587376	967143.3342568161
120	0.092246	0.0012900068587979412	966999.7994981143
140	0.09484	0.0011787231638724428	966915.4003119619
160	0.097324	0.0010902384775349117	966848.2922282589
180	0.100089	0.001017067635810807	966792.7983888808
200	0.102651	0.0009551071951976861	966745.8066821003

